Financial Fraud Detection with Entropy Computing

We introduce CVQBoost, a novel classification algorithm that leverages early hardware implementing Quantum Computing Inc's Entropy Quantum Computing (EQC) paradigm, Dirac-3 [Nguyen et. al. arXiv:2407.04512]. We apply CVQBoost to a fraud detection test case and benchmark its performance against XGBoost, a widely utilized ML method. Running on Dirac-3, CVQBoost demonstrates a significant runtime advantage over XGBoost, which we evaluate on high-performance hardware comprising up to 48 CPUs and four NVIDIA L4 GPUs using the RAPIDS AI framework. Our results show that CVQBoost maintains competitive accuracy (measured by AUC) while significantly reducing training time, particularly as dataset size and feature complexity increase. To assess scalability, we extend our study to large synthetic datasets ranging from 1M to 70M samples, demonstrating that CVQBoost on Dirac-3 is well-suited for large-scale classification tasks. These findings position CVQBoost as a promising alternative to gradient boosting methods, offering superior scalability and efficiency for high-dimensional ML applications such as fraud detection.

==> csv_files/classical_solver_times_bechmark.csv <==
num vars,iteration,positive semidefiniteness,dynamic range,scipy-SLSQP-runtime,scipy-SLSQP-energy,hexaly-runtime,hexaly-energy,dirac3-runtime-rel1-samples1,dirac3-energy-rel1-samples1,dirac3-runtime-rel2-samples1,dirac3-energy-rel2-samples1,dirac3-runtime-rel3-samples1,dirac3-energy-rel3-samples1,dirac3-runtime-rel1-samples5,dirac3-energy-rel1-samples5,dirac3-runtime-rel1-samples10,dirac3-energy-rel1-samples10,dirac3-runtime-rel1-samples20,dirac3-energy-rel1-samples20
100,1,False,45.893492698669434,0.1614048480987548,-5260482.2886553425,0.2886989116668701,-5259514.141674213,12,-5255821.015650839,27,-5254760.4893017365,27,-5255356.679972516,38,-5256186.770015217,74,-5257448.373146625,148,-5257319.002144277
100,2,False,45.893492698669434,0.2400760650634765,-5260482.2886553425,0.1854372024536132,-5259514.141674213,8,-5253834.555757251,29,-5256284.150877215,30,-5252155.907540222,37,-5255147.722089838,76,-5257023.784749295,148,-5256797.798728438
100,3,False,45.893492698669434,0.1385951042175293,-5260482.2886553425,0.1793138980865478,-5259514.13485282,9,-5252932.63579876,27,-5255665.262814965,28,-5257975.3892836785,39,-5256447.368022608,75,-5257115.096912434,146,-5257360.601464437
100,4,False,45.893492698669434,0.1487009525299072,-5260482.2886553425,0.1858513355255127,-5259514.13485282,9,-5255058.957054966,27,-5249369.337090602,28,-5253939.259826921,39,-5257989.523584563,75,-5257349.223761626,148,-5257750.677576898
100,5,False,45.893492698669434,0.1347908973693847,-5260482.2886553425,0.202359914779663,-5259514.13485282,9,-5255113.9715790395,27,-5257811.938554671,29,-5250610.385609352,38,-5257683.72586076,76,-5257714.017798626,148,-5256944.822399031
300,1,False,41.70571804046631,5.1237218379974365,-4592761.93814372,14.365241289138794,-4499307.889598465,21,-4457534.748918928,67,-4415226.69756295,67,-4380953.356217178,96,-4457330.664275537,181,-4469646.696802555,328,-4473433.985968123
300,2,False,41.70571804046631,5.125713109970093,-4592761.93814372,14.361119985580444,-4499307.889598465,26,-4399375.246126417,62,-4448436.128486064,64,-4422686.157715531,93,-4436802.047995797,178,-4468257.960645738,322,-4468524.189300152
300,3,False,41.70571804046631,5.173710823059082,-4592761.93814372,14.76469612121582,-4499307.889598465,21,-4432290.31767095,65,-4440103.411352206,64,-4448742.672373082,81,-4420440.990505289,145,-4448270.145563255,324,-4472310.317623178
300,4,False,41.70571804046631,7.693269968032837,-4592761.93814372,16.65378212928772,-4499307.889598465,23,-4403020.343120765,65,-4461038.731427047,61,-4396642.8624985,83,-4443493.81845778,178,-4459418.477028297,317,-4465891.404240157
300,5,False,41.70571804046631,5.577318906784058,-4592761.93814372,18.169363260269165,-4499307.889598465,22,-4388617.780767791,70,-4409590.457696143,61,-4381480.638037509,99,-4451068.794685861,169,-4460558.213159175,314,-4473220.189434252
500,1,False,64.34966564178467,31.32793116569519,-3863377.908514107,228.52339720726013,-3862815.4716571006,53,-3799494.761381724,147,-3795753.3772608694,114,-204085.09038066375,141,-3771622.313037528,378,-3799022.0721854456,591,-3799774.267497279
500,2,False,64.34966564178467,31.280091285705566,-3863377.908514107,234.6208460330963,-3862815.4716571006,52,-3813206.1163572455,158,-3776328.654164082,146,-3789566.3876993502,125,-3787223.49566523,320,-3791206.309504616,691,-3804067.474349662
500,3,False,64.34966564178467,30.204081296920776,-3863377.908514107,211.25494813919067,-3862815.4716571006,77,-3728550.995691209,175,-3701897.646497418,180,-3684687.492679236,249,-3757138.387790382,240,-3804002.501200468,730,-3801778.2340336544
500,4,False,64.34966564178467,30.04239797592163,-3863377.908514107,212.91590189933777,-3862815.4716571006,74,-3664591.932527411,146,-3777554.755650824,158,-3770509.8132503377,191,-3786511.0498281065,271,-3826962.97170209,485,-3807556.217203452
500,5,False,64.34966564178467,30.16966986656189,-3863377.908514107,220.9719400405884,-3862815.4716571006,54,-3771952.361851195,170,-3690492.029498102,156,-3756382.145054634,151,-3803299.3287289175,252,-3807154.979300066,553,-3803277.434526138
700,1,False,65.24066925048828,98.93350124359132,-5638664.6214908855,150.46170687675476,-5631117.439152363,97,-4002645.447481224,248,-5576473.0756190205,252,-5575223.475814914,288,-5612483.28504339,720,-5605603.797205337,1122,-5607664.588767071
700,2,False,65.24066925048828,99.87986588478088,-5638664.6214908855,151.6564121246338,-5631117.439152363,97,-5569387.8362195715,245,-5522585.945200497,229,-1685887.029945274,379,-5603653.175520037,642,-5604556.10780219,1117,-5613075.1396760605
700,3,False,65.24066925048828,104.63040685653688,-5638664.6214908855,159.98134183883667,-5631117.439152363,91,-5504874.951973298,252,-5586186.575938924,238,-5563850.730891455,335,-5597483.7452841215,544,-5548901.300296135,1283,-5613914.557132964
700,4,False,65.24066925048828,99.10492277145386,-5638664.6214908855,143.31118512153623,-5631117.439152363,100,-5590030.627791683,240,-5617677.975102268,237,-4000461.060454509,274,-5557318.8931367975,561,-5620506.73604752,1366,-5606574.811657977
700,5,False,65.24066925048828,99.17913007736206,-5638664.6214908855,142.71660494804382,-5631117.439152363,99,-5586291.518777901,221,-5509114.993676943,245,-5594105.202851493,338,-5612464.130431254,636,-5623412.794010742,1378,-5613977.695098264
900,1,False,57.643418312072754,279.58046197891235,-3616977.188012755,333.5763838291168,-3616064.029626164,105,-3568546.771788369,319,-3559064.1670595068,309,-3516954.0938396608,491,-3557327.6746102576,895,-3580752.487653136,1611,-3590596.3272112347
900,3,False,57.643418312072754,273.33228492736816,-3616977.188012755,311.4817337989807,-3616064.029626164,124,-3382329.245325538,303,-574300.6009782287,348,-3415436.5251312167,531,-3556492.49379558,868,-3572661.939843732,1743,-3587139.9712030385
900,4,False,57.643418312072754,273.4666678905487,-3616977.188012755,323.40855383872986,-3616064.029626164,95,-3555256.8889984484,348,-3407305.269343712,322,-554721.7169165828,510,-3521534.1805017516,1018,-3528109.6051472346,1771,-3581272.4981313488
900,5,False,57.643418312072754,272.629102230072,-3616977.188012755,320.05825996398926,-3616064.029626164,101,-3573275.2444618647,302,-3545119.5232469058,348,-3387242.4725588555,480,-3564183.020140393,933,-3577346.021226795,1861,-3573984.196988942


==> csv_files/qboost_S3.csv <==
iteration,data_count,num_features,total_time
5,50000,5,0.25221560744103044
8,50000,30,0.8004704383201897
3,50000,10,0.38474765163846314
1,50000,5,0.25897500617429614
6,20000,38,0.8856269815005362
5,50000,20,0.5877357879653573
7,20000,38,0.8865937953814864
7,50000,10,0.3743107730988413
4,50000,10,0.38911380362696946
3,1000,38,0.5598403732292354
6,50000,10,0.3639582524774596
9,150000,38,0.8943207561969757
2,10000,38,0.8292199256829917
4,5000,38,0.7474949690513313
9,50000,10,0.36957327101845294
8,50000,10,0.38034582044929266
10,50000,10,0.38681019889190793
10,1000,38,0.4870329708792269
7,2000,38,0.7909605414606631
3,50000,20,0.5628687173593789
5,50000,38,0.9350838223472238
2,5000,38,0.7425678591243923
8,150000,38,0.8692956883460283
8,10000,38,0.8219496491365135
7,50000,20,0.5683959862217307
9,2000,38,0.5875333654694259
8,50000,5,0.25461097911465913
9,5000,38,0.7418274278752506
3,100000,38,0.9890880342572927
6,50000,20,0.5974802891723812
8,5000,38,0.6749057485722005
8,1000,38,0.485211867839098
1,20000,38,0.9026792920194566
4,150000,38,0.9071901305578649
10,5000,38,0.7725496478378773
3,10000,38,0.7689205631613731
10,50000,30,0.8208182640373707
1,100000,38,0.9281419552862644
7,50000,5,0.2514578461414203
2,50000,38,0.8912730133160949
5,1000,38,0.49133774265646935
3,150000,38,0.9401139467954636
2,100000,38,0.9198170960880816
2,150000,38,0.9000541027635336
9,100000,38,0.8897765828296542
4,10000,38,0.8055964699015021
5,20000,38,0.9398871674202383
6,2000,38,0.8075476922094822
5,10000,38,0.7998393424786627
3,2000,38,0.7171229175291955
6,1000,38,0.49015210615471005
6,150000,38,0.9174059415236115
7,1000,38,0.49356014002114534
10,20000,38,0.8838144852779806
7,100000,38,0.8881906396709383
8,2000,38,0.8129592202603817
6,5000,38,0.6842921497300267
1,2000,38,0.7393979853950441
7,5000,38,0.7207159753888845
2,50000,20,0.5694407564587891
1,5000,38,0.5983331259340048
2,50000,10,0.36896247090771794
3,50000,38,0.8910718243569136
7,10000,38,0.7587651256471872
5,50000,10,0.3765687752747908
2,50000,5,0.24809634184930474
2,2000,38,0.7013280368410051
6,10000,38,0.8301236303523183
4,1000,38,0.4803659706376493
10,50000,5,0.2473681620322168
1,150000,38,0.9282489297911525
9,50000,5,0.2515846317401156
2,1000,38,0.5105428635142744
8,50000,20,0.5731084786821157
2,20000,38,0.8646494084969163
1,50000,20,0.5787163451313972
7,150000,38,0.8846018849872053
3,50000,30,0.7260641832835972
4,100000,38,0.9350576857104897
5,150000,38,0.8517875014804304
5,100000,38,0.901783071924001
10,10000,38,0.7128577195107937
1,50000,30,0.770462803542614
5,2000,38,0.6730931648053229
4,2000,38,0.7073312844149768
1,50000,38,0.9358371216803789
7,50000,38,0.8982177274301648
1,10000,38,0.7777384659275413
4,50000,20,0.5675836866721511
3,20000,38,0.8104670601896942
6,100000,38,0.9192317491397262
5,50000,30,0.727870658505708
6,50000,5,0.25409910117741674
6,50000,30,0.7296352977864444
1,50000,10,0.35585776646621525
9,50000,30,0.7585151209495962
5,5000,38,0.6314046331681311
7,50000,30,0.7704710527323186
8,20000,38,0.8395195938646793
4,50000,30,0.7292655599303544
9,50000,38,0.9088799804449081
9,20000,38,0.8996520261280239
4,50000,38,0.895238193217665
10,50000,38,0.8863805751316249
8,100000,38,0.9212500220164657
1,1000,38,0.4694950571283698
4,50000,5,0.24595468258485198
3,5000,38,0.6868691174313426
9,1000,38,0.5132485311478376
10,150000,38,0.9074386404827237
9,10000,38,0.7701991670764983
8,50000,38,0.8893797541968524
3,50000,5,0.24076269706711173
10,100000,38,0.9304433693177998
9,50000,20,0.5602721075993031
4,20000,38,0.8502286882139742
10,2000,38,0.7097220872528851
2,50000,30,0.7349669230170548
6,50000,38,0.8809076584875584
10,50000,20,0.5412992618512362


==> csv_files/results_data_count.csv <==
cvqboost precision,cvqboost recall,cvqboost f1,cvqboost accuracy,cvqboost auc,cvqboost total train time,cvqboost dirac3 time,xgboost precision,xgboost recall,xgboost f1,xgboost accuracy,xgboost roc_auc,xgboost total train time,train data count,num features,iteration
0.9411764705882353,0.7659574468085106,0.8445747800586509,0.8389057750759878,0.8984457522257433,14.039728879928589,8,0.9151515151515152,0.8031914893617021,0.8555240793201133,0.8449848024316109,0.8996717971933001,0.8103628158569336,1000,38,1
0.9122807017543859,0.7959183673469388,0.8501362397820162,0.8328267477203647,0.9063411078717202,16.51776695251465,9,0.9162011173184358,0.8367346938775511,0.8746666666666668,0.8571428571428571,0.9190386680988186,0.7948760986328125,1000,38,2
0.9022988505747126,0.7696078431372549,0.8306878306878307,0.8054711246200608,0.8751568627450981,16.559791803359985,11,0.8743169398907104,0.7843137254901961,0.82687338501292,0.7963525835866262,0.8897254901960785,0.8163602352142334,1000,38,3
0.8830409356725146,0.7365853658536585,0.803191489361702,0.7750759878419453,0.851298190401259,13.928065061569214,8,0.8857142857142857,0.7560975609756098,0.8157894736842105,0.7872340425531915,0.862155782848151,0.8335342407226562,1000,38,4
0.9265536723163842,0.7884615384615384,0.8519480519480519,0.8267477203647416,0.9024753655435473,13.940778970718384,8,0.9135135135135135,0.8125,0.8600508905852418,0.8328267477203647,0.9162428480610298,0.8127167224884033,1000,38,5
0.901840490797546,0.7424242424242424,0.8144044321329641,0.7963525835866262,0.8788071555247128,15.526583194732666,9,0.9011627906976745,0.7828282828282829,0.8378378378378378,0.817629179331307,0.8779204256303492,0.8367011547088623,1000,38,6
0.8181818181818182,0.7758620689655172,0.7964601769911505,0.790273556231003,0.8787356321839079,13.998095035552979,8,0.8154761904761905,0.7873563218390804,0.8011695906432749,0.7933130699088146,0.8793659621802002,0.829721212387085,1000,38,7
0.9066666666666666,0.7311827956989247,0.8095238095238095,0.8054711246200608,0.8764568764568764,14.051148176193237,8,0.9113924050632911,0.7741935483870968,0.8372093023255814,0.8297872340425532,0.8831491089555605,0.8031299114227295,1000,38,8
0.8475609756097561,0.7595628415300546,0.8011527377521613,0.790273556231003,0.8709484242832548,13.987542152404785,9,0.8511904761904762,0.7814207650273224,0.8148148148148149,0.8024316109422492,0.8794445692042818,0.8265032768249512,1000,38,9
0.8734939759036144,0.7552083333333334,0.8100558659217878,0.7933130699088146,0.8840100364963503,14.00167179107666,8,0.867816091954023,0.7864583333333334,0.825136612021858,0.8054711246200608,0.8931151155717763,0.8443090915679932,1000,38,10
0.9246575342465754,0.6428571428571429,0.7584269662921349,0.8514680483592401,0.8542586140147115,24.336740732192993,18,0.8587570621468926,0.7238095238095238,0.7855297157622738,0.8566493955094991,0.8927087366111757,1.7497920989990234,2000,38,1
0.9391304347826087,0.6033519553072626,0.7346938775510204,0.8652849740932642,0.8512081005586591,24.439231872558594,18,0.8322147651006712,0.6927374301675978,0.7560975609756098,0.8618307426597582,0.8861312849162011,1.7014029026031494,2000,38,2
0.9473684210526315,0.6428571428571429,0.7659574468085106,0.8670120898100173,0.885024244684819,24.245599269866943,18,0.8734939759036144,0.7397959183673469,0.8011049723756907,0.8756476683937824,0.9132120211008685,1.7675411701202393,2000,38,3
0.9136690647482014,0.616504854368932,0.7362318840579709,0.842832469775475,0.8702269710299592,21.80364680290222,17,0.8522727272727273,0.7281553398058253,0.7853403141361257,0.8583765112262521,0.8979281084879878,1.6568830013275146,2000,38,4
0.9572649572649573,0.5714285714285714,0.7156549520766773,0.846286701208981,0.8385064208451005,21.73134684562683,16,0.9084507042253521,0.6581632653061225,0.7633136094674556,0.8618307426597582,0.8833058027388501,1.6402690410614014,2000,38,5
0.9836065573770492,0.6,0.7453416149068324,0.8583765112262521,0.8603232189973615,42.303653717041016,35,0.9565217391304348,0.66,0.7810650887573966,0.8721934369602763,0.9003693931398417,1.5014901161193848,2000,38,6
0.9274193548387096,0.6284153005464481,0.749185667752443,0.8670120898100173,0.8540321245239278,26.83069396018982,20,0.8775510204081632,0.7049180327868853,0.7818181818181819,0.8756476683937824,0.9063448694596236,1.5587990283966064,2000,38,7
0.9389312977099237,0.6275510204081632,0.7522935779816513,0.8601036269430051,0.8493032983428358,26.88459014892578,21,0.8831168831168831,0.6938775510204082,0.7771428571428571,0.8652849740932642,0.9000239782597113,1.6094939708709717,2000,38,8
0.9736842105263158,0.5634517766497462,0.7138263665594856,0.846286701208981,0.8513301618518616,19.18019723892212,12,0.9115646258503401,0.6802030456852792,0.7790697674418604,0.8687392055267703,0.891434342360539,1.5857570171356201,2000,38,9
0.9401709401709402,0.5729166666666666,0.7119741100323623,0.846286701208981,0.850048449612403,24.348698139190674,18,0.8689655172413793,0.65625,0.7477744807121661,0.853195164075993,0.8872469853574505,1.5810058116912842,2000,38,10
0.8981481481481481,0.5078534031413613,0.6488294314381271,0.9209932279909706,0.8035153985590593,19.279358386993408,13,0.8823529411764706,0.6282722513089005,0.7339449541284403,0.9345372460496614,0.8922192879949208,3.4387669563293457,5000,38,1
0.9175257731958762,0.45408163265306123,0.6075085324232081,0.9134687735139202,0.787180052956752,24.459990978240967,19,0.8571428571428571,0.6122448979591837,0.7142857142857143,0.927765237020316,0.8891285552173209,3.4516000747680664,5000,38,2
0.9278350515463918,0.4787234042553192,0.6315789473684211,0.9209932279909706,0.8123846196878438,24.506725788116455,19,0.8633093525179856,0.6382978723404256,0.7339449541284403,0.9345372460496614,0.9130894885039254,3.967226028442383,5000,38,3
0.9130434782608695,0.4540540540540541,0.6064981949458484,0.9179834462001505,0.8171683046683047,24.47163701057434,18,0.8571428571428571,0.6162162162162163,0.7169811320754716,0.9322799097065463,0.892813267813268,3.6435039043426514,5000,38,4
0.8942307692307693,0.49206349206349204,0.6348122866894198,0.9194883370955605,0.7751461988304094,21.885813236236572,16,0.8473282442748091,0.5873015873015873,0.69375,0.9262603461249059,0.9147591200222779,3.917559862136841,5000,38,5
0.925,0.43529411764705883,0.592,0.9232505643340858,0.7853474090240065,24.44094491004944,18,0.8225806451612904,0.6,0.6938775510204082,0.9322799097065463,0.8902349895954931,3.5774171352386475,5000,38,6
0.8969072164948454,0.45549738219895286,0.6041666666666666,0.9142212189616253,0.7818276759999632,24.506816864013672,18,0.8677685950413223,0.5497382198952879,0.6730769230769231,0.9232505643340858,0.8893530488870895,3.400184154510498,5000,38,7
0.9285714285714286,0.43333333333333335,0.5909090909090909,0.9187358916478555,0.7703486123198917,21.534077882766724,16,0.8596491228070176,0.5444444444444444,0.6666666666666667,0.9262603461249059,0.8862537472198047,3.711686849594116,5000,38,8
0.9009009009009009,0.5235602094240838,0.6622516556291391,0.9232505643340858,0.8041479954729065,25.118045330047607,18,0.8939393939393939,0.6178010471204188,0.7306501547987616,0.9345372460496614,0.889477267917445,3.233333110809326,5000,38,9
0.9010989010989011,0.45555555555555555,0.6051660516605165,0.9194883370955605,0.7801735808915965,25.126216173171997,20,0.864406779661017,0.5666666666666667,0.6845637583892616,0.9292701279157262,0.8916304032492023,3.286633014678955,5000,38,10
0.9887640449438202,0.49162011173184356,0.6567164179104478,0.964327258627375,0.7907995810055866,25.991000175476074,20,0.8916666666666667,0.5977653631284916,0.7157190635451506,0.9670414889492052,0.9205330540037244,6.874902963638306,10000,38,1
0.9787234042553191,0.4972972972972973,0.6594982078853047,0.9631640170608763,0.8051728420149472,26.390388011932373,21,0.8226950354609929,0.6270270270270271,0.7116564417177913,0.9635517642497092,0.9184402447560344,6.80446982383728,10000,38,2
1.0,0.44505494505494503,0.6159695817490494,0.9608375339278791,0.7745315802261985,26.525534868240356,20,0.9035087719298246,0.5659340659340659,0.6959459459459459,0.9651027530050407,0.8915585874284248,6.614941120147705,10000,38,3
0.9512195121951219,0.45614035087719296,0.616600790513834,0.9623885226832105,0.7767347146937109,27.43210482597351,20,0.9158878504672897,0.5730994152046783,0.7050359712230215,0.9682047305157038,0.9198917837228731,6.881628036499023,10000,38,4
0.9629629629629629,0.4431818181818182,0.6070038910505836,0.9608375339278791,0.7536814776983316,43.96442890167236,36,0.9047619047619048,0.5397727272727273,0.6761565836298932,0.9647150058162078,0.9048490523209626,6.677924156188965,10000,38,5
0.9647058823529412,0.3923444976076555,0.5578231292517007,0.9495928654517255,0.7736993519471869,29.89522099494934,24,0.912,0.5454545454545454,0.6826347305389222,0.9588987979837146,0.8936991500615752,6.446598052978516,10000,38,6
0.979381443298969,0.48223350253807107,0.6462585034013605,0.9596742923613804,0.7997140141586432,27.29858684539795,21,0.8823529411764706,0.6091370558375635,0.7207207207207207,0.9639395114385421,0.9149160156333243,6.74577522277832,10000,38,7
0.9795918367346939,0.49740932642487046,0.6597938144329897,0.9616130283055447,0.7986505913163574,28.038658618927002,23,0.8931297709923665,0.6062176165803109,0.7222222222222223,0.9651027530050407,0.9037129368640038,6.691228151321411,10000,38,8
0.9770114942528736,0.45454545454545453,0.6204379562043796,0.9596742923613804,0.7727552179278523,28.39717984199524,23,0.8956521739130435,0.5508021390374331,0.6821192052980132,0.9627762698720435,0.8973203906068355,6.521090984344482,10000,38,9
0.9736842105263158,0.40217391304347827,0.5692307692307693,0.9565723148507174,0.7543489606971044,26.984663724899292,21,0.8559322033898306,0.5489130434782609,0.6688741721854304,0.9612252811167119,0.8887787056367431,6.52035117149353,10000,38,10
0.9866666666666667,0.4539877300613497,0.6218487394957983,0.9822799763733018,0.7689427785570593,35.11493110656738,28,0.9473684210526315,0.5521472392638037,0.6976744186046512,0.9846426461901949,0.921721734963335,14.880743026733398,20000,38,1
0.9772727272727273,0.4365482233502538,0.6035087719298246,0.9777515258909234,0.7751779561093585,34.87391376495361,27,0.8739495798319328,0.5279187817258884,0.6582278481012659,0.9787359716479622,0.9059660786438112,14.046617031097412,20000,38,2
0.9629629629629629,0.4,0.5652173913043479,0.9763733018310691,0.7523152523152523,30.672781705856323,24,0.9150943396226415,0.49743589743589745,0.6445182724252493,0.9789328607993699,0.9096285096285096,14.327733993530273,20000,38,3
0.9264705882352942,0.3333333333333333,0.49027237354085607,0.9742075211655837,0.7116039644669502,31.360715866088867,24,0.8095238095238095,0.4497354497354497,0.5782312925170068,0.9755857452254381,0.8844407656268596,13.525100946426392,20000,38,4
0.9418604651162791,0.39705882352941174,0.5586206896551723,0.974798188619807,0.7503514328808446,34.36973476409912,26,0.8879310344827587,0.5049019607843137,0.6437499999999999,0.9775546367395157,0.9082272498743087,13.944518804550171,20000,38,5
0.9506172839506173,0.4207650273224044,0.5833333333333334,0.9783421933451467,0.7632845146255224,31.079394102096558,23,0.8103448275862069,0.5136612021857924,0.6287625418060201,0.9781453041937389,0.9134980267152397,13.981151103973389,20000,38,6
0.9791666666666666,0.4723618090452261,0.6372881355932204,0.9789328607993699,0.7850492215174232,30.649864196777344,23,0.923728813559322,0.5477386934673367,0.6876971608832808,0.980507974010632,0.9177279841832111,14.211954116821289,20000,38,7
0.9885057471264368,0.45263157894736844,0.6209386281588448,0.9793266391021854,0.7770962741277412,30.359043836593628,23,0.9649122807017544,0.5789473684210527,0.7236842105263158,0.9834613112817484,0.909015943417554,14.745974063873291,20000,38,8
0.9404761904761905,0.41798941798941797,0.5787545787545788,0.9773577475881079,0.7653612274266671,48.98553013801575,43,0.8981481481481481,0.5132275132275133,0.6531986531986532,0.9797204174050009,0.8906330812261282,14.114475011825562,20000,38,9
0.958904109589041,0.4117647058823529,0.5761316872427983,0.9797204174050009,0.7445921656501264,33.33597278594971,26,0.90625,0.5117647058823529,0.6541353383458647,0.9818861980704863,0.8877679652019701,14.38831877708435,20000,38,10
0.9661016949152542,0.3081081081081081,0.4672131147540984,0.9896653152078861,0.6963794599828164,34.455578327178955,26,0.8947368421052632,0.4594594594594595,0.6071428571428572,0.9912552667143653,0.9033795777381384,37.332082986831665,50000,38,1
0.8947368421052632,0.38857142857142857,0.5418326693227092,0.9908577788377454,0.7305387662965864,39.67736887931824,31,0.8921568627450981,0.52,0.6570397111913359,0.9924477303442245,0.8945939097986825,38.713321924209595,50000,38,2
0.9384615384615385,0.3505747126436782,0.5104602510460251,0.9906987836870975,0.7205187007463619,39.628862142562866,30,0.8901098901098901,0.46551724137931033,0.6113207547169811,0.9918117497416329,0.9084652554818922,38.29433298110962,50000,38,3
0.935064935064935,0.39779005524861877,0.5581395348837209,0.9909372764130694,0.71770442390013,34.537704944610596,26,0.8640776699029126,0.49171270718232046,0.6267605633802817,0.991573257015661,0.8730295565404863,37.86830687522888,50000,38,4
0.9714285714285714,0.37362637362637363,0.5396825396825397,0.9907782812624215,0.7354462307878458,37.13584613800049,29,0.8888888888888888,0.4835164835164835,0.6263345195729537,0.991652754590985,0.8914368683667706,38.003440856933594,50000,38,5
0.9523809523809523,0.3389830508474576,0.5,0.9904602909611256,0.708065584464689,39.75870633125305,30,0.8850574712643678,0.4350282485875706,0.5833333333333333,0.9912552667143653,0.8876393182437313,37.23280215263367,50000,38,6
0.9135802469135802,0.3978494623655914,0.5543071161048688,0.9905397885364496,0.7462047166758203,37.27230715751648,28,0.8648648648648649,0.5161290322580645,0.6464646464646465,0.991652754590985,0.8934418406505927,37.53074312210083,50000,38,7
0.9302325581395349,0.42780748663101603,0.586080586080586,0.9910167739883934,0.761279702619941,34.57656812667847,27,0.8487394957983193,0.5401069518716578,0.6601307189542484,0.9917322521663089,0.9060468544481001,37.68671274185181,50000,38,8
0.9672131147540983,0.31216931216931215,0.47200000000000003,0.9895063200572383,0.6948915536082607,34.561323165893555,25,0.9545454545454546,0.4444444444444444,0.6064981949458483,0.9913347642896891,0.8720678478547728,36.36346697807312,50000,38,9
0.9102564102564102,0.3497536945812808,0.505338078291815,0.9889498370299706,0.7253726424256705,34.550881147384644,28,0.8596491228070176,0.4827586206896552,0.6182965299684543,0.9903807933858018,0.9006005585257977,37.60282230377197,50000,38,10
0.8513513513513513,0.3181818181818182,0.4632352941176471,0.9941783962677938,0.6936691378233117,37.17079496383667,26,0.8415841584158416,0.4292929292929293,0.568561872909699,0.9948562542366123,0.8840671495307564,77.98259997367859,100000,38,1
0.8142857142857143,0.29081632653061223,0.4285714285714285,0.993939152278799,0.6701041486401256,37.25059413909912,26,0.8627450980392157,0.4489795918367347,0.5906040268456375,0.9951353722237729,0.890159825534522,77.23815488815308,100000,38,2
0.9206349206349206,0.3391812865497076,0.49572649572649574,0.9952948682164361,0.7158575135445808,37.198676109313965,26,0.8936170212765957,0.49122807017543857,0.6339622641509434,0.9961322221779177,0.9228170192624648,80.89549994468689,100000,38,3
0.9090909090909091,0.3465346534653465,0.5017921146953405,0.9944575142549543,0.7171262811050169,37.24797582626343,25,0.9107142857142857,0.504950495049505,0.6496815286624205,0.9956138602017625,0.8985253984256005,78.16821813583374,100000,38,4
0.8767123287671232,0.367816091954023,0.5182186234817814,0.9952549942182702,0.7177333637939113,37.249061822891235,25,0.8333333333333334,0.5172413793103449,0.6382978723404256,0.9959328521870888,0.9000604596316577,81.9381320476532,100000,38,5
0.875,0.32,0.4686192468619247,0.9949360022329439,0.6936313156807856,37.22802519798279,25,0.8571428571428571,0.44571428571428573,0.5864661654135338,0.9956138602017625,0.8897324583543664,78.72409009933472,100000,38,6
0.9295774647887324,0.3157894736842105,0.4714285714285714,0.9940986482714622,0.7028276222962274,36.17857313156128,25,0.9166666666666666,0.47368421052631576,0.6246056782334385,0.9952549942182702,0.8890625511030565,78.57372784614563,100000,38,7
0.8714285714285714,0.32275132275132273,0.47104247104247104,0.9945372622512859,0.6950967325013128,37.15108776092529,26,0.826530612244898,0.42857142857142855,0.5644599303135889,0.9950157502292755,0.8820016538377325,78.35702109336853,100000,38,8
0.9074074074074074,0.2620320855614973,0.40663900414937765,0.9942980182622911,0.675908373370823,42.31807017326355,30,0.8241758241758241,0.40106951871657753,0.539568345323741,0.9948961282347781,0.8994009199957722,76.89571213722229,100000,38,9
0.8947368421052632,0.3238095238095238,0.4755244755244755,0.9940189002751306,0.6995723304400774,39.78534388542175,29,0.8938053097345132,0.48095238095238096,0.6253869969040248,0.9951752462219386,0.9108448268929189,77.76563692092896,100000,38,10
0.8461538461538461,0.2777777777777778,0.4182509505703422,0.9959285771308444,0.6711891662133763,42.45392107963562,29,0.845360824742268,0.41414141414141414,0.5559322033898306,0.9965140104845791,0.8937403785588691,116.80427479743958,150000,38,1
0.859375,0.29411764705882354,0.4382470119521912,0.9962479044146997,0.6999542640022516,42.212926149368286,28,0.85,0.45454545454545453,0.5923344947735192,0.9968865589824104,0.9117895188767536,118.66034817695618,150000,38,2
0.8333333333333334,0.28061224489795916,0.41984732824427473,0.9959551877378323,0.6781679247415201,43.41338086128235,29,0.8712871287128713,0.4489795918367347,0.5925925925925926,0.9967801165544586,0.8796014995356943,119.01198816299438,150000,38,3
0.8392857142857143,0.2655367231638418,0.4034334763948498,0.9963011256286756,0.6605928653623466,42.65403509140015,29,0.8064516129032258,0.423728813559322,0.5555555555555555,0.9968067271614466,0.8983290267869901,121.12248826026917,150000,38,4
0.8589743589743589,0.32211538461538464,0.4685314685314685,0.9959551877378323,0.6848735933663083,37.95248198509216,25,0.8608695652173913,0.47596153846153844,0.6130030959752322,0.9966736741265069,0.8995448187920292,119.16750311851501,150000,38,5
0.8333333333333334,0.30456852791878175,0.44609665427509293,0.9960350195587961,0.6797613851993698,41.038971185684204,28,0.8349514563106796,0.4365482233502538,0.5733333333333334,0.996593842305543,0.9239257635600293,119.4908812046051,150000,38,6
0.8405797101449275,0.2577777777777778,0.39455782312925164,0.9952633119561457,0.6594488170239093,40.48523283004761,28,0.8349514563106796,0.38222222222222224,0.524390243902439,0.9958487453098805,0.866760900215952,113.54120182991028,150000,38,7
0.8767123287671232,0.34782608695652173,0.49805447470817116,0.996567231698555,0.7060602295121994,38.137474060058594,25,0.8252427184466019,0.46195652173913043,0.5923344947735192,0.9968865589824104,0.8964474441479622,119.55183792114258,150000,38,8
0.828125,0.29775280898876405,0.4380165289256199,0.9963809574496394,0.6711407253726617,56.95884394645691,43,0.803921568627451,0.4606741573033708,0.5857142857142857,0.9969131695893984,0.9108763239822044,121.52970600128174,150000,38,9
0.8082191780821918,0.3010204081632653,0.4386617100371747,0.9959817983448203,0.6859658597408951,43.32089686393738,29,0.7964601769911505,0.45918367346938777,0.5825242718446602,0.996567231698555,0.9117692097302769,119.73323798179626,150000,38,10


==> csv_files/results_num_features.csv <==
cvqboost precision,cvqboost recall,cvqboost f1,cvqboost accuracy,cvqboost auc,cvqboost total train time,cvqboost dirac3 time,xgboost precision,xgboost recall,xgboost f1,xgboost accuracy,xgboost roc_auc,xgboost total train time,train data count,num features,iteration
0.8181818181818182,0.22727272727272727,0.35573122529644274,0.9870418952221958,0.6283966798262897,11.552603244781494,7,0.8666666666666667,0.3939393939393939,0.5416666666666666,0.9895063200572383,0.8556483990213091,13.914736032485962,50000,5,1
0.8448275862068966,0.2737430167597765,0.41350210970464135,0.9889498370299706,0.6474533699765723,13.393931150436401,7,0.8469387755102041,0.46368715083798884,0.5992779783393503,0.9911757691390413,0.8655478464588213,14.060102939605713,50000,5,2
0.8888888888888888,0.2594594594594595,0.401673640167364,0.9886318467286748,0.6349050761266349,12.227174997329712,6,0.8829787234042553,0.4486486486486487,0.5949820788530467,0.9910167739883934,0.870347465425729,14.227803230285645,50000,5,3
0.8360655737704918,0.2712765957446808,0.40963855421686746,0.988313856427379,0.6484330596847059,11.33251404762268,7,0.8571428571428571,0.44680851063829785,0.5874125874125874,0.9906192861117736,0.8724574030224408,14.155662775039673,50000,5,4
0.8333333333333334,0.21390374331550802,0.34042553191489355,0.9876778758247874,0.6146319170898596,11.50660490989685,6,0.7857142857142857,0.4117647058823529,0.5403508771929824,0.9895858176325623,0.8749454107014013,13.881592750549316,50000,5,5
0.84375,0.27411167512690354,0.41379310344827586,0.9878368709754353,0.6468596546321129,12.956561088562012,7,0.8404255319148937,0.4010152284263959,0.5429553264604811,0.9894268224819143,0.8443864394605893,13.956958770751953,50000,5,6
0.8771929824561403,0.25510204081632654,0.39525691699604737,0.9878368709754353,0.6400265670347925,11.332638263702393,6,0.82,0.41836734693877553,0.5540540540540541,0.9895063200572383,0.8587134765074568,13.335978984832764,50000,5,7
1.0,0.13917525773195877,0.24434389140271495,0.9867239049208999,0.6284262638958834,11.33128309249878,6,0.8369565217391305,0.39690721649484534,0.5384615384615384,0.9895063200572383,0.8741808140043035,14.266574144363403,50000,5,8
0.8703703703703703,0.2422680412371134,0.3790322580645161,0.9877573734001113,0.6389276186274551,13.881824016571045,7,0.8734177215189873,0.3556701030927835,0.5054945054945055,0.9892678273312664,0.8696708689011068,14.582867860794067,50000,5,9
0.8767123287671232,0.27586206896551724,0.4196721311475409,0.9859289291676604,0.644026854212806,11.315680027008057,6,0.8653846153846154,0.3879310344827586,0.5357142857142857,0.9875983782494634,0.882037343986952,13.922328233718872,50000,5,10
0.95,0.29381443298969073,0.44881889763779526,0.9888703394546466,0.6746525769033874,19.170871019363403,13,0.8217821782178217,0.42783505154639173,0.5627118644067797,0.9897448127832101,0.8773736936516987,16.609297275543213,50000,10,1
0.8955223880597015,0.31088082901554404,0.4615384615384615,0.9888703394546466,0.6858330356268861,15.594002962112427,9,0.8842105263157894,0.43523316062176165,0.5833333333333334,0.9904602909611256,0.8891781126777768,17.244480848312378,50000,10,2
0.9655172413793104,0.2931937172774869,0.4497991967871485,0.9891088321806185,0.6645548301260974,14.097084999084473,9,0.9347826086956522,0.450261780104712,0.607773851590106,0.9911757691390413,0.8664031819342144,17.43492889404297,50000,10,3
0.9365079365079365,0.29064039408866993,0.44360902255639095,0.988234358852055,0.6594580803143538,14.077009916305542,9,0.8942307692307693,0.458128078817734,0.6058631921824105,0.9903807933858018,0.8874400555978359,17.822622776031494,50000,10,4
0.9393939393939394,0.3147208121827411,0.4714828897338403,0.9889498370299706,0.6922768190602537,14.066929817199707,9,0.8660714285714286,0.49238578680203043,0.627831715210356,0.9908577788377454,0.895317994763973,18.4994113445282,50000,10,5
0.921875,0.3089005235602094,0.4627450980392157,0.9891088321806185,0.6695808052717798,14.105951070785522,8,0.8709677419354839,0.42408376963350786,0.5704225352112676,0.9903012958104778,0.8697200212331813,18.50441288948059,50000,10,6
0.9558823529411765,0.3140096618357488,0.4727272727272728,0.9884728515780269,0.6974649395315274,16.763511896133423,9,0.8727272727272727,0.463768115942029,0.6056782334384858,0.9900628030845059,0.8824511793031171,18.17356300354004,50000,10,7
0.8867924528301887,0.29375,0.44131455399061037,0.9905397885364496,0.6776053828810693,14.088679075241089,9,0.7951807228915663,0.4125,0.5432098765432098,0.9911757691390413,0.9008507629438763,19.106441020965576,50000,10,8
1.0,0.26857142857142857,0.4234234234234234,0.989824310358534,0.6766063942507026,15.637076139450073,9,0.9012345679012346,0.41714285714285715,0.5703124999999999,0.9912552667143653,0.8970060349196112,18.148560047149658,50000,10,9
0.9538461538461539,0.3315508021390374,0.49206349206349204,0.989824310358534,0.6972865882076758,16.630013942718506,10,0.8440366972477065,0.4919786096256685,0.6216216216216217,0.9910962715637173,0.8904884728115086,19.19546627998352,50000,10,10
0.8860759493670886,0.35714285714285715,0.509090909090909,0.9892678273312664,0.713400489809103,24.889791011810303,18,0.8773584905660378,0.4744897959183674,0.6158940397350994,0.9907782812624215,0.8986725959058419,24.504112005233765,50000,20,1
0.8780487804878049,0.36180904522613067,0.5124555160142348,0.9891088321806185,0.7001481559656115,22.55013918876648,17,0.8865979381443299,0.4321608040201005,0.5810810810810811,0.9901423006598299,0.8815864459616337,26.74485182762146,50000,20,2
0.8734177215189873,0.3556701030927835,0.5054945054945055,0.9892678273312664,0.7156530805056,22.59231209754944,17,0.8839285714285714,0.5103092783505154,0.6470588235294117,0.9914142618650131,0.9090679613266796,24.637569904327393,50000,20,3
0.9333333333333333,0.3684210526315789,0.5283018867924527,0.9900628030845059,0.7231117587333417,22.412165880203247,17,0.8571428571428571,0.5052631578947369,0.6357615894039735,0.9912552667143653,0.9021687320245889,25.263652086257935,50000,20,4
0.9420289855072463,0.35911602209944754,0.52,0.9904602909611256,0.703818518224736,24.87762212753296,17,0.927710843373494,0.425414364640884,0.5833333333333334,0.9912552667143653,0.8965431957925847,30.81963300704956,50000,20,5
0.9054054054054054,0.33004926108374383,0.48375451263537905,0.9886318467286748,0.6909408325664483,35.21453905105591,28,0.8762886597938144,0.4187192118226601,0.5666666666666667,0.9896653152078861,0.8965188860690165,28.458189010620117,50000,20,6
0.935064935064935,0.39779005524861877,0.5581395348837209,0.9909372764130694,0.7150259933209687,22.41128921508789,17,0.86,0.47513812154696133,0.6120996441281139,0.9913347642896891,0.9026344473667558,32.23024582862854,50000,20,7
0.9431818181818182,0.39903846153846156,0.5608108108108109,0.9896653152078861,0.7325431141689931,24.969877004623413,17,0.8870967741935484,0.5288461538461539,0.6626506024096386,0.9910962715637173,0.8914419890189836,31.86897587776184,50000,20,8
0.9493670886075949,0.3768844221105528,0.5395683453237411,0.989824310358534,0.7278050186311199,22.474787712097168,17,0.9099099099099099,0.507537688442211,0.6516129032258065,0.9914142618650131,0.9021573944033577,24.975594997406006,50000,20,9
0.9459459459459459,0.35714285714285715,0.5185185185185185,0.9896653152078861,0.7239490199697742,24.969515085220337,18,0.9587628865979382,0.4744897959183674,0.6348122866894198,0.991493759440337,0.908301291929192,24.7145836353302,50000,20,10
0.9125,0.3862433862433862,0.5427509293680297,0.9902217982351539,0.7398633904283621,33.57423400878906,25,0.8317757009345794,0.4708994708994709,0.6013513513513513,0.9906192861117736,0.9005192786468008,30.636813163757324,50000,30,1
0.948051948051948,0.3411214953271028,0.5017182130584192,0.9884728515780269,0.7095695190298211,31.23549222946167,23,0.918918918918919,0.4766355140186916,0.6276923076923077,0.9903807933858018,0.906574178700054,31.084086179733276,50000,30,2
0.9142857142857143,0.34972677595628415,0.5059288537549407,0.9900628030845059,0.714941096810711,31.0298810005188,24,0.84375,0.4426229508196721,0.5806451612903226,0.9906987836870975,0.8849298292944842,33.120590686798096,50000,30,3
0.9411764705882353,0.3368421052631579,0.49612403100775193,0.9896653152078861,0.7204181553245452,31.072722911834717,24,0.9148936170212766,0.45263157894736844,0.6056338028169014,0.9910962715637173,0.900088363616281,30.97529172897339,50000,30,4
0.948051948051948,0.3802083333333333,0.5427509293680297,0.9902217982351539,0.7310873630957189,28.574609994888306,22,0.96,0.5,0.6575342465753424,0.9920502424676048,0.9088354558542557,30.958484888076782,50000,30,5
0.918918918918919,0.35789473684210527,0.5151515151515151,0.989824310358534,0.7199007183792073,43.93806290626526,37,0.8317757009345794,0.46842105263157896,0.5993265993265993,0.9905397885364496,0.8954552213126244,32.01528882980347,50000,30,6
0.8875,0.3697916666666667,0.5220588235294118,0.9896653152078861,0.7231031020424639,33.5542311668396,26,0.8319327731092437,0.515625,0.6366559485530546,0.9910167739883934,0.9260552898199724,30.368939638137817,50000,30,7
0.9629629629629629,0.2857142857142857,0.4406779661016949,0.9895063200572383,0.6970582656030748,32.54942488670349,25,0.9259259259259259,0.41208791208791207,0.5703422053231939,0.9910167739883934,0.8917732666623528,38.18234419822693,50000,30,8
0.9285714285714286,0.325,0.48148148148148157,0.9888703394546466,0.7116685515792875,31.137120008468628,24,0.8762886597938144,0.425,0.5723905723905723,0.989903807933858,0.8884089991113983,29.286373138427734,50000,30,9
0.9411764705882353,0.3657142857142857,0.5267489711934157,0.9908577788377454,0.7419839222370663,33.62007284164429,25,0.8736842105263158,0.4742857142857143,0.6148148148148149,0.9917322521663089,0.9119853042797254,30.993993043899536,50000,30,10
0.9733333333333334,0.36318407960199006,0.5289855072463768,0.9896653152078861,0.7283679759226168,39.725858211517334,31,0.9339622641509434,0.4925373134328358,0.6449511400651465,0.9913347642896891,0.9026902569074163,37.89037108421326,50000,38,1
0.9571428571428572,0.3471502590673575,0.5095057034220533,0.9897448127832101,0.7220744380459637,37.10819411277771,28,0.9340659340659341,0.44041450777202074,0.5985915492957746,0.9909372764130694,0.9148060362317809,37.49719715118408,50000,38,2
0.9672131147540983,0.3430232558139535,0.5064377682403434,0.9908577788377454,0.7083871445414348,34.4732186794281,28,0.9176470588235294,0.45348837209302323,0.6070038910505836,0.9919707448922808,0.8812312441776117,38.656972885131836,50000,38,3
0.9402985074626866,0.34806629834254144,0.5080645161290323,0.9903012958104778,0.7198311704169003,37.138859033584595,30,0.8888888888888888,0.4861878453038674,0.6285714285714284,0.9917322521663089,0.886368680031265,38.10261583328247,50000,38,4
0.927710843373494,0.4010416666666667,0.5599999999999999,0.9903807933858018,0.7436254995156212,34.63243103027344,26,0.8956521739130435,0.5364583333333334,0.6710097719869708,0.9919707448922808,0.9151517215629289,39.95843195915222,50000,38,5
0.9411764705882353,0.34972677595628415,0.5099601593625498,0.9902217982351539,0.7338710530631246,34.58772826194763,27,0.8484848484848485,0.45901639344262296,0.5957446808510639,0.9909372764130694,0.9027074660078961,38.81366801261902,50000,38,6
0.9230769230769231,0.3314917127071823,0.4878048780487804,0.989983305509182,0.695035244501207,34.494755029678345,25,0.8571428571428571,0.430939226519337,0.5735294117647058,0.9907782812624215,0.8725997509846091,37.88538384437561,50000,38,7
0.9452054794520548,0.3556701030927835,0.5168539325842696,0.9897448127832101,0.7311509183456876,34.518919944763184,26,0.9158878504672897,0.5051546391752577,0.6511627906976745,0.991652754590985,0.9070695761833611,39.49658918380737,50000,38,8
0.9538461538461539,0.28837209302325584,0.44285714285714295,0.9875983782494634,0.7036095039612379,34.494354009628296,25,0.9405940594059405,0.4418604651162791,0.6012658227848102,0.989983305509182,0.897354660567439,37.46320104598999,50000,38,9
0.9466666666666667,0.3256880733944954,0.48464163822525597,0.9879958661260831,0.6985999915389406,33.55182695388794,24,0.8620689655172413,0.45871559633027525,0.5988023952095808,0.9893473249065904,0.8945599840872706,37.56312298774719,50000,38,10


==> csv_files/summary_gpu_formatted.csv <==
train data count,xgboost total train time
1000,1.5 +/- 0.1
2000,1.5 +/- 0.0
5000,1.6 +/- 0.0
10000,1.8 +/- 0.0
20000,2.0 +/- 0.0
50000,2.3 +/- 0.0
100000,2.9 +/- 0.0
150000,3.5 +/- 0.0


==> csv_files/summary_n_jobs_formatted.csv <==
num cores,xgboost total train time
1,521.9 +/- 165.6
2,239.8 +/- 4.5
3,196.0 +/- 38.4
4,135.5 +/- 2.2


==> csv_files/summary_n_jobs_formatted_16cores.csv <==
num cores,xgboost total train time
1,31.0 +/- 0.3
2,16.8 +/- 0.2
4,9.1 +/- 0.1
8,5.9 +/- 0.0
16,7.2 +/- 0.1


==> csv_files/summary_num_features.csv <==
num features,S2 dirac3 time_mean,S2 dirac3 time_stddev,S3 dirac3 time_mean,S3 dirac3 time_stddev,S2 cvqboost train time_mean,S2 cvqboost train time_stddev,S3 cvqboost train time_mean,S3 cvqboost train time_stddev,xgboost train time_mean,xgboost train time_stddev,count experiments
5,6.5,0.5270462766947299,0.2505125055322423,0.005139995772205246,12.083081483840942,0.9793357062892702,5.833593989373185,0.796513225174261,14.030460572242736,0.32512483205034876,10
10,9.4,1.3498971154211061,0.3750248783850111,0.010642948096506864,15.423113083839416,1.709423519005451,6.398137962224427,0.9191259035598401,18.073918437957765,0.8172026508784557,10
20,18.3,3.4334951418181574,0.5706901417113841,0.01537870988910806,24.736203837394715,3.876477038205707,7.006893979106098,1.0629795815402234,27.421740818023682,3.1659918040654493,10
30,25.5,4.196559437338056,0.7568540302105248,0.03355968904551692,33.02858519554138,4.144891450546915,8.285439225751906,0.7413120113362015,31.762220549583436,2.4671189279072565,10
38,27.0,2.2607766610417563,0.9012269670609385,0.019503541636140886,35.47261452674866,1.9015040345583967,9.373841493809596,1.0747983539611505,38.33275539875031,0.8710882780552062,10


==> csv_files/summary_num_features_formatted.csv <==
num features,S2 cvqboost train time,S3 cvqboost train time,xgboost train time,S2 dirac3 time,S3 dirac3 time,count experiments
5,12.1 +/- 1.0,5.83 +/- 0.8,14.0 +/- 0.3,6.5 +/- 0.5,0.25 +/- 0.01,10
10,15.4 +/- 1.7,6.4 +/- 0.92,18.1 +/- 0.8,9.4 +/- 1.3,0.38 +/- 0.01,10
20,24.7 +/- 3.9,7.01 +/- 1.06,27.4 +/- 3.2,18.3 +/- 3.4,0.57 +/- 0.02,10
30,33.0 +/- 4.1,8.29 +/- 0.74,31.8 +/- 2.5,25.5 +/- 4.2,0.76 +/- 0.03,10
38,35.5 +/- 1.9,9.37 +/- 1.07,38.3 +/- 0.9,27.0 +/- 2.3,0.9 +/- 0.02,10


==> csv_files/summary_num_features_formatted_scipy.csv <==
num features,scipy-cvqboost train time
5,0.1 +/- 0.0
10,0.3 +/- 0.0
20,0.8 +/- 0.0
30,1.7 +/- 0.0
38,2.6 +/- 0.0


==> csv_files/summary_training_data_count.csv <==
train data count,S2 dirac3 time_mean,S2 dirac3 time_stddev,S3 dirac3 time_mean,S3 dirac3 time_stddev,S2 cvqboost train time_mean,S2 cvqboost train time_stddev,S3 cvqboost train time_mean,S3 cvqboost train time_stddev,xgboost train time_mean,xgboost train time_stddev,count experiments
1000,8.6,0.9660917830792959,0.4980787623208016,0.025269659304570456,14.655117201805115,1.1026933279929028,6.5531959641259165,0.6439586310817325,0.820821475982666,0.01583969055173374,10
2000,19.3,6.019413038937712,0.7246996295638383,0.06820519876945816,25.6104398727417,6.316747965078299,7.035139502305538,0.7372619328267646,1.6352434158325195,0.0851678393221583,10
5000,17.5,2.013840995599095,0.7000960654113442,0.05537768796121533,23.53296265602112,1.9526126134070028,6.733058721432462,0.6249393023636677,3.562791109085083,0.24884605094263335,10
10000,22.9,4.817791102892602,0.7875210058875382,0.037059721252023906,29.09177668094635,5.347280798550075,6.979297686833888,0.9159784082174841,6.677890968322754,0.15202156210356926,10
20000,26.7,6.000925854492046,0.8763118498492986,0.036569806526535936,34.08018822669983,5.559100220851735,8.256500076549127,0.7042811463319929,14.216658687591552,0.3958312681696518,10
50000,28.0,2.0,0.9012269670609385,0.019503541636140886,36.615514636039734,2.3725121426191107,9.516741603100673,1.0141407593825078,37.662803292274475,0.6381262365726272,10
100000,26.3,1.7669811040931427,0.9222780206240714,0.028640850841328835,37.877820301055905,1.8055117945283936,12.50009832167998,0.5927967756550513,78.65387930870057,1.5804901644310465,10
150000,29.3,5.056349144063003,0.900045752292499,0.02656996305354348,42.86281640529633,5.32565753037338,14.462862157588825,0.6719253232132976,118.86134674549103,2.274459642856135,10


==> csv_files/summary_training_data_count_formatted.csv <==
train data count,S2 cvqboost train time,S3 cvqboost train time,xgboost train time,S2 dirac3 time,S3 dirac3 time,count experiments
1000,14.7 +/- 1.1,6.55 +/- 0.64,0.8 +/- 0.0,8.6 +/- 1.0,0.5 +/- 0.03,10
2000,25.6 +/- 6.3,7.04 +/- 0.74,1.6 +/- 0.1,19.3 +/- 6.0,0.72 +/- 0.07,10
5000,23.5 +/- 2.0,6.73 +/- 0.62,3.6 +/- 0.2,17.5 +/- 2.0,0.7 +/- 0.06,10
10000,29.1 +/- 5.3,6.98 +/- 0.92,6.7 +/- 0.2,22.9 +/- 4.8,0.79 +/- 0.04,10
20000,34.1 +/- 5.6,8.26 +/- 0.7,14.2 +/- 0.4,26.7 +/- 6.0,0.88 +/- 0.04,10
50000,36.6 +/- 2.4,9.52 +/- 1.01,37.7 +/- 0.6,28.0 +/- 2.0,0.9 +/- 0.02,10
100000,37.9 +/- 1.8,12.5 +/- 0.59,78.7 +/- 1.6,26.3 +/- 1.8,0.92 +/- 0.03,10
150000,42.9 +/- 5.3,14.46 +/- 0.67,118.9 +/- 2.3,29.3 +/- 5.1,0.9 +/- 0.03,10


==> csv_files/summary_training_data_count_formatted_scipy.csv <==
train data count,scipy-cvqboost train time
1000,0.1 +/- 0.0
2000,0.2 +/- 0.0
5000,0.3 +/- 0.0
10000,0.6 +/- 0.0
20000,1.1 +/- 0.0
50000,2.6 +/- 0.0
100000,5.3 +/- 0.0
150000,8.0 +/- 0.0


==> csv_files/summary_training_data_count_scipy.csv <==
train data count,cvqboost train time_mean,cvqboost train time_stddev,scipy-cvqboost train time_mean,scipy-cvqboost train time_stddev
1000,7.348968172073365,1.279772136301797,0.11216723918914791,0.010205370807951487
2000,7.868718123435974,1.2557275933051257,0.15965535640716547,0.00045918003174084796
5000,7.4292350769042965,1.171994420766115,0.3069424629211425,0.004647413507558478
10000,7.291311287879944,1.038401877504151,0.5677357196807862,0.0038848547460801205
20000,8.991681671142578,1.27772367151539,1.0824291706085205,0.002388449526580376
50000,10.509854078292847,3.0694685325102555,2.6491259574890136,0.015720983210352642
100000,12.258472945955065,1.0369052881727323,5.30439784526825,0.04588932929963002
150000,15.126422200884138,1.3520170948382242,7.970610570907593,0.030062752627404883

